The fate of icy pebbles undergoing sublimation in protoplanetary discs

Icy pebbles may play an important role in planet formation close to the water ice line of protoplanetary discs. There, dust coagulation is more efficient and re-condensation of vapor on pebbles may enhance their growth outside the ice line. Previous theoretical studies showed that disruption of icy pebbles due to sublimation increases the growth rate of pebbles inside and outside the ice line, by freeing small silicate particles back in the dust reservoir of the disc. However, since planet accretion is dependent on the Stokes number of the accreting pebbles, the growth of planetesimals could be enhanced downstream of the ice line if pebbles are not disrupting upon sublimation. We developed two experimental models of icy pebbles using different silicate dusts, and we exposed them to low-temperature and low-pressure conditions in a vacuum chamber. Increasing the temperature inside the chamber, we studied the conditions for which pebbles are preserved through sublimation without disrupting. We find that small silicate particles ($<50$um) and a small quantity of ice (around $15$% pebble mass) are optimal conditions for preserving pebbles through sublimation. Furthermore, pebbles with coarse dust distribution ($100-300$um) do not disrupt if a small percentage ($10-20$% mass) of dust grains are smaller than $50$um. Our findings highlight how sublimation is not necessarily causing disruption, and that pebbles seem to survive fast sublimation processes effectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
